Efficiently Sampling Multiplicative Attribute Graphs Using a Ball-Dropping Process

We introduce a novel and efficient sampling algorithm for the Multiplicative Attribute Graph Model (MAGM - Kim and Leskovec (2010)}). Our algorithm is \emph{strictly} more efficient than the algorithm proposed by Yun and Vishwanathan (2012), in the sense that our method extends the \emph{best} time complexity guarantee of their algorithm to a larger fraction of parameter space. Both in theory and in empirical evaluation on sparse graphs, our new algorithm outperforms the previous one. To design our algorithm, we first define a stochastic \emph{ball-dropping process} (BDP). Although a special case of this process was introduced as an efficient approximate sampling algorithm for the Kronecker Product Graph Model (KPGM - Leskovec et al. (2010)}), neither \emph{why} such an approximation works nor \emph{what} is the actual distribution this process is sampling from has been addressed so far to the best of our knowledge. Our rigorous treatment of the BDP enables us to clarify the rational behind a BDP approximation of KPGM, and design an efficient sampling algorithm for the MAGM.

==> cluster_mus_0.1_1.dat <==
x	y	errory
1.024000	0.000000	0.000000
1.048576	0.000000	0.000000
1.073742	0.000000	0.000000
1.099512	0.000000	0.000000
1.125900	0.000000	0.000000
1.152922	0.000000	0.000000
1.180592	0.000000	0.000000
1.208926	0.000000	0.000000
1.237940	0.000000	0.000000
1.267651	9.000000	3.000000
1.298074	38.000000	6.000000
1.329228	111.000000	5.385165
1.361129	522.000000	8.717798
1.393797	1483.000000	174.817047
1.427248	3830.000000	434.672290
1.461502	14467.000000	1453.733469
1.496578	54818.000000	302.846496
1.532496	253371.000000	1090.746992


==> cluster_mus_0.1_2.dat <==
x	y	errory
1.546400	0.000000	0.000000
2.391353	0.000000	0.000000
3.697988	0.000000	0.000000
5.718569	0.000000	0.000000
8.843195	0.000000	0.000000
13.675117	0.000000	0.000000
21.147201	0.000000	0.000000
32.702031	0.000000	0.000000
50.570421	0.000000	0.000000
78.202099	8.000000	4.000000
120.931726	31.000000	3.000000
187.008821	108.000000	25.612497
289.190441	469.000000	79.931220
447.204098	1524.000000	232.344572
691.556417	3216.000000	40.546270
1069.422843	11236.000000	89.129120
1653.755484	48203.000000	4547.584084
2557.367480	209375.000000	529.778255


==> cluster_mus_0.2_1.dat <==
x	y	errory
1.416000	0.000000	0.000000
2.005056	0.000000	0.000000
2.839159	0.000000	0.000000
4.020250	0.000000	0.000000
5.692673	0.000000	0.000000
8.060826	0.000000	0.000000
11.414129	0.000000	0.000000
16.162407	0.000000	0.000000
22.885968	0.010000	0.000000
32.406530	0.031000	0.003000
45.887647	0.123000	0.004583
64.976908	0.432000	0.030265
92.007302	1.463000	0.087983
130.282339	4.645000	0.182880
184.479792	17.882000	0.304952
261.223385	63.848000	0.576729
369.892314	180.179000	2.031962
523.767516	620.035000	3.432839


==> cluster_mus_0.2_2.dat <==
x	y	errory
1.713600	0.000000	0.000000
2.936425	0.000000	0.000000
5.031858	0.000000	0.000000
8.622592	0.000000	0.000000
14.775673	0.000000	0.000000
25.319593	0.000000	0.000000
43.387655	0.000000	0.000000
74.349085	0.000000	0.000000
127.404592	0.010000	0.000000
218.320509	0.033000	0.004583
374.114024	0.115000	0.005000
641.081791	0.410000	0.010954
1098.557758	1.309000	0.022113
1882.488574	4.458000	0.068235
3225.832420	14.708000	0.181262
5527.786435	56.960000	2.081423
9472.414835	205.945000	11.992667
16231.930061	514.590000	2.727046


==> cluster_mus_0.3_1.dat <==
x	y	errory
1.776000	0.000000	0.000000
3.154176	0.000000	0.000000
5.601817	0.000000	0.000000
9.948826	0.000000	0.000000
17.669115	0.000000	0.000000
31.380349	0.000000	0.000000
55.731500	0.000000	0.000000
98.979144	0.000000	0.000000
175.786959	0.013000	0.004583
312.197639	0.056000	0.004899
554.463007	0.197000	0.006403
984.726300	0.676000	0.014283
1748.873909	2.294000	0.035270
3106.000063	7.939000	0.132548
5516.256112	26.618000	0.533963
9796.870855	91.635000	0.638393
17399.242638	312.472000	2.082315
30901.054925	1037.149000	7.163119


==> cluster_mus_0.3_2.dat <==
x	y	errory
1.901600	0.000000	0.000000
3.616083	0.000000	0.000000
6.876343	0.000000	0.000000
13.076053	0.000000	0.000000
24.865423	0.000000	0.000000
47.284087	0.000000	0.000000
89.915421	0.000000	0.000000
170.983164	0.000000	0.000000
325.141585	0.011000	0.003000
618.289238	0.050000	0.000000
1175.738815	0.177000	0.006403
2235.784931	0.593000	0.014177
4251.568624	2.015000	0.035567
8084.782895	6.841000	0.112645
15374.023154	22.794000	0.289558
29235.242430	77.413000	0.754852
55593.737004	260.908000	1.926929
105717.050287	883.013000	9.874022


==> cluster_mus_0.5_1.dat <==
x	y	errory
2.400000	0.000000	0.000000
5.760000	0.000000	0.000000
13.824000	0.000000	0.000000
33.177600	0.000000	0.000000
79.626240	0.000000	0.000000
191.102976	0.000000	0.000000
458.647142	0.000000	0.000000
1100.753142	0.000000	0.000000
2641.807540	0.010000	0.000000
6340.338097	0.030000	0.000000
15216.811432	0.103000	0.009000
36520.347436	0.309000	0.018138
87648.833847	0.795000	0.029749
210357.201232	2.314000	0.055893
504857.282956	7.001000	0.145014
1211657.479095	18.882000	0.328171
2907977.949827	50.120000	0.509784
6979147.079584	138.304000	2.728568


==> cluster_mus_0.5_2.dat <==
x	y	errory
2.340000	0.000000	0.000000
5.475600	0.000000	0.000000
12.812904	0.000000	0.000000
29.982195	0.000000	0.000000
70.158337	0.000000	0.000000
164.170509	0.000000	0.000000
384.158991	0.000000	0.000000
898.932039	0.000000	0.000000
2103.500970	0.008000	0.004000
4922.192271	0.027000	0.004583
11517.929913	0.091000	0.007000
26951.955997	0.228000	0.008718
63067.577033	0.624000	0.022000
147578.130256	1.855000	0.098005
345332.824800	5.038000	0.143234
808078.810031	12.900000	0.257768
1890904.415472	34.771000	0.600557
4424716.332205	96.871000	2.627548


==> cluster_mus_0.7_1.dat <==
x	y	errory
2.896000	0.000000	0.000000
8.386816	0.000000	0.000000
24.288219	0.000000	0.000000
70.338683	0.000000	0.000000
203.700825	0.000000	0.000000
589.917589	0.000000	0.000000
1708.401337	0.000000	0.000000
4947.530272	0.001000	0.003000
14328.047669	0.018000	0.004000
41494.026049	0.062000	0.004000
120166.699438	0.214000	0.009165
348002.761574	0.721000	0.020224
1007815.997517	2.433000	0.034073
2918635.128810	8.281000	0.081173
8452367.333034	27.647000	0.334007
24478055.796468	93.845000	1.376381
70888449.586570	320.107000	2.415417
205292950.002707	1061.218000	5.255836


==> cluster_mus_0.7_2.dat <==
x	y	errory
2.861600	0.000000	0.000000
8.188755	0.000000	0.000000
23.432940	0.000000	0.000000
67.055701	0.000000	0.000000
191.886595	0.000000	0.000000
549.102679	0.000000	0.000000
1571.312227	0.000000	0.000000
4496.467069	0.000000	0.000000
12867.090166	0.017000	0.004583
36820.465218	0.053000	0.004583
105365.443267	0.189000	0.009434
301513.752453	0.637000	0.012689
862811.754020	2.118000	0.044900
2469022.115303	7.149000	0.100643
7065353.685150	23.625000	0.312770
20218216.105425	78.971000	0.618489
57856447.207284	266.279000	2.844326
165562009.328363	898.530000	5.686396


==> cluster_mus_0.9_1.dat <==
x	y	errory
3.264000	0.000000	0.000000
10.653696	0.000000	0.000000
34.773664	0.000000	0.000000
113.501238	0.000000	0.000000
370.468042	0.000000	0.000000
1209.207690	0.000000	0.000000
3946.853901	0.000000	0.000000
12882.531132	0.000000	0.000000
42048.581615	0.009000	0.003000
137246.570391	0.030000	0.004472
447972.805757	0.109000	0.003000
1462183.237992	0.333000	0.006403
4772566.088807	1.232000	0.013266
15577655.713866	3.673000	0.264917
50845468.250059	11.254000	0.408172
165959608.368191	39.007000	0.459740
541692161.713776	132.641000	0.312872
1768083215.833766	508.826000	1.384855


==> cluster_mus_0.9_2.dat <==
x	y	errory
3.466400	0.000000	0.000000
12.015929	0.000000	0.000000
41.652016	0.000000	0.000000
144.382549	0.000000	0.000000
500.487667	0.000000	0.000000
1734.890449	0.000000	0.000000
6013.824253	0.000000	0.000000
20846.320390	0.000000	0.000000
72261.684999	0.010000	0.000000
250487.904882	0.048889	0.008749
868291.273482	0.162000	0.004000
3009844.870397	0.562000	0.023152
10433326.258743	1.988000	0.073048
36166082.143308	6.834000	0.247475
125366107.141561	21.459000	0.367436
434569073.795507	74.835000	0.412947
1506390237.404747	262.760000	5.458613
5221751118.939815	964.440000	4.166591


==> cluster_mus_d_16_1.dat <==
x	y	errory
0.100000	14.467000	1.453733
0.200000	63.848000	0.576729
0.300000	91.635000	0.638393
0.400000	45.502000	0.882766
0.500000	18.882000	0.328171
0.600000	46.362000	0.604546
0.700000	93.845000	1.376381
0.800000	74.071000	0.976396
0.900000	39.007000	0.459740


==> cluster_mus_d_16_2.dat <==
x	y	errory
0.100000	11.236000	0.089129
0.200000	56.960000	2.081423
0.300000	77.413000	0.754852
0.400000	33.676667	0.759547
0.500000	12.900000	0.257768
0.600000	33.789000	0.754406
0.700000	78.971000	0.618489
0.800000	70.438000	1.972160
0.900000	74.835000	0.412947


==> cluster_mus_d_17_1.dat <==
x	y	errory
0.100000	54.818000	0.302846
0.200000	180.179000	2.031962
0.300000	312.472000	2.082315
0.400000	139.013000	2.218766
0.500000	50.120000	0.509784
0.600000	138.797000	1.168778
0.700000	320.107000	2.415417
0.800000	212.864000	1.816988
0.900000	132.641000	0.312872


==> cluster_mus_d_17_2.dat <==
x	y	errory
0.100000	48.203000	4.547584
0.200000	205.945000	11.992667
0.300000	260.908000	1.926929
0.400000	103.232000	1.993960
0.500000	34.771000	0.600557
0.600000	103.138000	1.686635
0.700000	266.279000	2.844326
0.800000	250.271000	13.689278
0.900000	262.760000	5.458613


==> cluster_mus_d_18_1.dat <==
x	y	errory
0.100000	253.371000	1.090747
0.200000	620.035000	3.432839
0.300000	1037.149000	7.163119
0.400000	430.042000	3.769225
0.500000	138.304000	2.728568
0.600000	429.898000	6.765592
0.700000	1061.218000	5.255836
0.800000	719.382000	3.486958
0.900000	508.826000	1.384855


==> cluster_mus_d_18_2.dat <==
x	y	errory
0.100000	209.375000	0.529778
0.200000	514.590000	2.727046
0.300000	883.013000	9.874022
0.400000	313.487000	2.824436
0.500000	96.871000	2.627548
0.600000	315.474000	3.392083
0.700000	898.530000	5.686396
0.800000	653.395000	3.675707
0.900000	964.440000	4.166591


==> cluster_mus_pe_17_1.dat <==
x	y	errory
0.100000	36.628904	0.202359
0.200000	0.487112	0.005493
0.300000	0.017959	0.000120
0.400000	0.000448	0.000007
0.500000	0.000017	0.000000
0.600000	0.000008	0.000000
0.700000	0.000005	0.000000
0.800000	0.000001	0.000000
0.900000	0.000000	0.000000


==> cluster_mus_pe_17_2.dat <==
x	y	errory
0.100000	0.029148	0.002750
0.200000	0.021742	0.001266
0.300000	0.004693	0.000035
0.400000	0.000316	0.000006
0.500000	0.000018	0.000000
0.600000	0.000010	0.000000
0.700000	0.000005	0.000000
0.800000	0.000001	0.000000
0.900000	0.000000	0.000000


==> cluster_mus_pe_18_1.dat <==
x	y	errory
0.100000	165.332292	0.711746
0.200000	1.183798	0.006554
0.300000	0.033564	0.000232
0.400000	0.000659	0.000006
0.500000	0.000020	0.000000
0.600000	0.000009	0.000000
0.700000	0.000005	0.000000
0.800000	0.000001	0.000000
0.900000	0.000000	0.000000


==> cluster_mus_pe_18_2.dat <==
x	y	errory
0.100000	0.081871	0.000207
0.200000	0.031702	0.000168
0.300000	0.008353	0.000093
0.400000	0.000455	0.000004
0.500000	0.000022	0.000001
0.600000	0.000011	0.000000
0.700000	0.000005	0.000000
0.800000	0.000001	0.000000
0.900000	0.000000	0.000000


==> cluster_mus_t_d_17_1.dat <==
x	y	errory
0.100000	54.818000	0.302846
0.200000	180.179000	2.031962
0.300000	312.472000	2.082315
0.400000	139.013000	2.218766
0.500000	50.120000	0.509784


==> cluster_mus_t_d_17_2.dat <==
x	y	errory
0.100000	48.203000	4.547584
0.200000	205.945000	11.992667
0.300000	260.908000	1.926929
0.400000	103.232000	1.993960
0.500000	34.771000	0.600557


==> icml_mus_0.1_1.dat <==
x	y	errory
1.073742	0.000000	0.000000
1.099512	0.000000	0.000000
1.125900	0.000000	0.000000
1.152922	0.000000	0.000000
1.180592	0.000000	0.000000
1.208926	0.000000	0.000000
1.237940	3.000000	4.582576
1.267651	24.000000	11.135529
1.298074	99.000000	35.902646
1.329228	107.777778	42.368169
1.361129	402.500000	128.913731
1.393797	2062.857143	627.323436
1.427248	1892.500000	707.685488
1.461502	8337.500000	2359.394785
1.496578	31012.222222	5184.975684
1.532496	170351.000000	34070.890053


==> icml_mus_0.1_2.dat <==
x	y	errory
3.697988	0.000000	0.000000
5.718569	0.000000	0.000000
8.843195	0.000000	0.000000
13.675117	0.000000	0.000000
21.147201	0.000000	0.000000
32.702031	0.000000	0.000000
50.570421	1.000000	3.000000
78.202099	17.000000	6.403124
120.931726	102.222222	30.832082
187.008821	76.250000	28.256636
289.190441	293.750000	4.841229
447.204098	1333.750000	229.288983
691.556417	1367.000000	499.140261
1069.422843	5922.222222	1662.185828
1653.755484	21238.000000	4314.788060
2557.367480	98823.000000	22861.067801


==> icml_mus_0.2_1.dat <==
x	y	errory
2.839159	0.000000	0.000000
4.020250	0.000000	0.000000
5.692673	0.000000	0.000000
8.060826	0.000000	0.000000
11.414129	0.000000	0.000000
16.162407	0.001000	0.003000
22.885968	0.006000	0.006633
32.406530	0.028000	0.008718
45.887647	0.166250	0.080922
64.976908	0.165000	0.035285
92.007302	0.738000	0.097345
130.282339	2.842222	1.045262
184.479792	4.641000	1.355776
261.223385	18.001111	2.087255
369.892314	63.703000	13.268997
523.767516	98.555000	21.248556


==> icml_mus_0.2_2.dat <==
x	y	errory
5.031858	0.000000	0.000000
8.622592	0.000000	0.000000
14.775673	0.000000	0.000000
25.319593	0.000000	0.000000
43.387655	0.000000	0.000000
74.349085	0.000000	0.000000
127.404592	0.005000	0.006708
218.320509	0.023000	0.006403
374.114024	0.100000	0.025298
641.081791	0.174000	0.033226
1098.557758	0.624444	0.274716
1882.488574	2.223333	0.279046
3225.832420	3.251111	0.720608
5527.786435	10.433000	2.162781
9472.414835	41.524000	9.187094
16231.930061	66.096250	14.446949


==> icml_mus_0.3_1.dat <==
x	y	errory
5.601817	0.000000	0.000000
9.948826	0.000000	0.000000
17.669115	0.000000	0.000000
31.380349	0.000000	0.000000
55.731500	0.000000	0.000000
98.979144	0.001111	0.003143
175.786959	0.020000	0.006325
312.197639	0.064000	0.019079
554.463007	0.139000	0.037537
984.726300	0.485556	0.074998
1748.873909	1.148750	0.213976
3106.000063	4.133750	0.686876
5516.256112	12.085000	1.803132
9796.870855	26.371000	4.496050
17399.242638	100.795556	20.996382
30901.054925	170.698000	28.714612


==> icml_mus_0.3_2.dat <==
x	y	errory
6.876343	0.000000	0.000000
13.076053	0.000000	0.000000
24.865423	0.000000	0.000000
47.284087	0.000000	0.000000
89.915421	0.000000	0.000000
170.983164	0.000000	0.000000
325.141585	0.016000	0.004899
618.289238	0.061000	0.011358
1175.738815	0.113750	0.027811
2235.784931	0.421111	0.090117
4251.568624	0.943333	0.269526
8084.782895	2.845556	0.515948
15374.023154	9.973333	2.032590
29235.242430	18.663000	2.644693
55593.737004	64.867778	7.791588
105717.050287	130.757000	30.470814


==> icml_mus_0.5_1.dat <==
x	y	errory
13.824000	0.000000	0.000000
33.177600	0.000000	0.000000
79.626240	0.000000	0.000000
191.102976	0.000000	0.000000
458.647142	0.000000	0.000000
1100.753142	0.004000	0.004899
2641.807540	0.023000	0.012689
6340.338097	0.078000	0.019900
15216.811432	0.227000	0.047550
36520.347436	0.642000	0.066000
87648.833847	2.132000	0.328414
210357.201232	5.617143	0.849096
504857.282956	15.229000	1.787470
1211657.479095	43.026667	7.970887
2907977.949827	129.719000	30.229517
6979147.079584	340.461000	51.616524


==> icml_mus_0.5_2.dat <==
x	y	errory
12.812904	0.000000	0.000000
29.982195	0.000000	0.000000
70.158337	0.000000	0.000000
164.170509	0.000000	0.000000
384.158991	0.000000	0.000000
898.932039	0.003333	0.004714
2103.500970	0.019000	0.009434
4922.192271	0.066000	0.012000
11517.929913	0.193000	0.037430
26951.955997	0.457778	0.068602
63067.577033	1.654286	0.476681
147578.130256	3.824444	0.620414
345332.824800	10.777000	2.322981
808078.810031	31.801000	10.039359
1890904.415472	79.195000	13.890668
4424716.332205	226.570000	25.295451


==> icml_mus_0.7_1.dat <==
x	y	errory
24.288219	0.000000	0.000000
70.338683	0.000000	0.000000
203.700825	0.000000	0.000000
589.917589	0.000000	0.000000
1708.401337	0.010000	0.000000
4947.530272	0.036667	0.012472
14328.047669	0.123000	0.020518
41494.026049	0.450000	0.081117
120166.699438	1.820000	0.383510
348002.761574	4.985000	0.716872
1007815.997517	22.684444	5.289329
2918635.128810	58.543750	10.022530
8452367.333034	166.482000	18.087916
24478055.796468	692.183750	66.443290
70888449.586570	1818.204000	211.403358
205292950.002707	9143.252000	1613.694210


==> icml_mus_0.7_2.dat <==
x	y	errory
23.432940	0.000000	0.000000
67.055701	0.000000	0.000000
191.886595	0.000000	0.000000
549.102679	0.000000	0.000000
1571.312227	0.007143	0.004518
4496.467069	0.032857	0.006999
12867.090166	0.105000	0.023770
36820.465218	0.338000	0.090532
105365.443267	1.265000	0.221596
301513.752453	3.711000	0.552131
862811.754020	16.510000	2.318318
2469022.115303	38.948750	3.911561
7065353.685150	102.826000	14.388028
20218216.105425	526.041111	108.501454
57856447.207284	1324.855000	223.396444
165562009.328363	6532.197000	1723.618738


==> icml_mus_0.9_1.dat <==
x	y	errory
34.773664	0.000000	0.000000
113.501238	0.000000	0.000000
370.468042	0.000000	0.000000
1209.207690	0.000000	0.000000
3946.853901	0.001667	0.003727
12882.531132	0.058000	0.019900
42048.581615	0.160000	0.030000
137246.570391	0.477000	0.060341
447972.805757	1.612222	0.296565
1462183.237992	12.110000	2.738836
4772566.088807	30.591250	3.206647
15577655.713866	91.137000	12.528149
50845468.250059	1013.727500	239.409442
165959608.368191	1896.157778	357.651196
541692161.713776	5491.754000	858.117835
1768083215.833766	14128.100000	1243.666705


==> icml_mus_0.9_2.dat <==
x	y	errory
41.652016	0.000000	0.000000
144.382549	0.000000	0.000000
500.487667	0.000000	0.000000
1734.890449	0.000000	0.000000
6013.824253	0.006250	0.004841
20846.320390	0.065000	0.018708
72261.684999	0.210000	0.078740
250487.904882	0.499000	0.106156
868291.273482	1.639000	0.273476
3009844.870397	21.250000	7.147626
10433326.258743	49.979000	20.413093
36166082.143308	126.488571	17.104320
125366107.141561	1751.073000	421.002089
434569073.795507	4335.165556	770.719935
1506390237.404747	10256.672000	2085.871503
5221751118.939815	24240.060000	1903.986448


==> icml_mus_d_16_1.dat <==
x	y	errory
0.100000	8.337500	2.359395
0.200000	18.001111	2.087255
0.300000	26.371000	4.496050
0.400000	48.446667	5.941481
0.500000	43.026667	7.970887
0.600000	314.775556	48.528954
0.700000	692.183750	66.443290
0.800000	1238.937000	224.546021
0.900000	1896.157778	357.651196


==> icml_mus_d_16_2.dat <==
x	y	errory
0.100000	5.922222	1.662186
0.200000	10.433000	2.162781
0.300000	18.663000	2.644693
0.400000	37.239000	6.224976
0.500000	31.801000	10.039359
0.600000	201.398000	38.181905
0.700000	526.041111	108.501454
0.800000	1334.462000	227.213309
0.900000	4335.165556	770.719935


==> icml_mus_d_17_1.dat <==
x	y	errory
0.100000	31.012222	5.184976
0.200000	63.703000	13.268997
0.300000	100.795556	20.996382
0.400000	130.311000	17.297550
0.500000	129.719000	30.229517
0.600000	797.333000	107.330636
0.700000	1818.204000	211.403358
0.800000	3152.566667	377.802623
0.900000	5491.754000	858.117835


==> icml_mus_d_17_2.dat <==
x	y	errory
0.100000	21.238000	4.314788
0.200000	41.524000	9.187094
0.300000	64.867778	7.791588
0.400000	110.504000	13.163718
0.500000	79.195000	13.890668
0.600000	525.886000	39.964412
0.700000	1324.855000	223.396444
0.800000	3140.033000	426.821160
0.900000	10256.672000	2085.871503


==> icml_mus_d_18_1.dat <==
x	y	errory
0.100000	170.351000	34.070890
0.200000	98.555000	21.248556
0.300000	170.698000	28.714612
0.400000	386.451000	70.731385
0.500000	340.461000	51.616524
0.600000	3313.344444	412.779236
0.700000	9143.252000	1613.694210
0.800000	22864.510000	3661.218479
0.900000	14128.100000	1243.666705


==> icml_mus_d_18_2.dat <==
x	y	errory
0.100000	98.823000	22.861068
0.200000	66.096250	14.446949
0.300000	130.757000	30.470814
0.400000	249.797778	31.266524
0.500000	226.570000	25.295451
0.600000	1777.190000	159.879637
0.700000	6532.197000	1723.618738
0.800000	26533.033333	3173.892788
0.900000	24240.060000	1903.986448


==> icml_mus_pe_17_1.dat <==
x	y	errory
0.100000	20.722093	3.464555
0.200000	0.172220	0.035873
0.300000	0.005793	0.001207
0.400000	0.000420	0.000056
0.500000	0.000045	0.000010
0.600000	0.000047	0.000006
0.700000	0.000026	0.000003
0.800000	0.000014	0.000002
0.900000	0.000010	0.000002


==> icml_mus_pe_17_2.dat <==
x	y	errory
0.100000	0.012842	0.002609
0.200000	0.004384	0.000970
0.300000	0.001167	0.000140
0.400000	0.000338	0.000040
0.500000	0.000042	0.000007
0.600000	0.000049	0.000004
0.700000	0.000023	0.000004
0.800000	0.000010	0.000001
0.900000	0.000007	0.000001


==> icml_mus_pe_18_1.dat <==
x	y	errory
0.100000	111.159214	22.232293
0.200000	0.188166	0.040569
0.300000	0.005524	0.000929
0.400000	0.000592	0.000108
0.500000	0.000049	0.000007
0.600000	0.000073	0.000009
0.700000	0.000045	0.000008
0.800000	0.000033	0.000005
0.900000	0.000008	0.000001


==> icml_mus_pe_18_2.dat <==
x	y	errory
0.100000	0.038642	0.008939
0.200000	0.004072	0.000890
0.300000	0.001237	0.000288
0.400000	0.000362	0.000045
0.500000	0.000051	0.000006
0.600000	0.000064	0.000006
0.700000	0.000039	0.000010
0.800000	0.000028	0.000003
0.900000	0.000005	0.000000


==> icml_mus_t_d_17_1.dat <==
x	y	errory
0.100000	31.012222	5.184976
0.200000	63.703000	13.268997
0.300000	100.795556	20.996382
0.400000	130.311000	17.297550
0.500000	129.719000	30.229517


==> icml_mus_t_d_17_2.dat <==
x	y	errory
0.100000	21.238000	4.314788
0.200000	41.524000	9.187094
0.300000	64.867778	7.791588
0.400000	110.504000	13.163718
0.500000	79.195000	13.890668

